T2V-DDPM: Thermal to Visible Face Translation using Denoising Diffusion Probabilistic Models

Modern-day surveillance systems perform person recognition using deep learning-based face verification networks. Most state-of-the-art facial verification systems are trained using visible spectrum images. But, acquiring images in the visible spectrum is impractical in scenarios of low-light and nighttime conditions, and often images are captured in an alternate domain such as the thermal infrared domain. Facial verification in thermal images is often performed after retrieving the corresponding visible domain images. This is a well-established problem often known as the Thermal-to-Visible (T2V) image translation. In this paper, we propose a Denoising Diffusion Probabilistic Model (DDPM) based solution for T2V translation specifically for facial images. During training, the model learns the conditional distribution of visible facial images given their corresponding thermal image through the diffusion process. During inference, the visible domain image is obtained by starting from Gaussian noise and performing denoising repeatedly. The existing inference process for DDPMs is stochastic and time-consuming. Hence, we propose a novel inference strategy for speeding up the inference time of DDPMs, specifically for the problem of T2V image translation. We achieve the state-of-the-art results on multiple datasets. The code and pretrained models are publically available at http://github.com/Nithin-GK/T2V-DDPM

==> metrics/arl_vtf/axialgan.csv <==
0.7218,0.9742,0.0923,0.8061,0.8995,0.5574,0.2924,10.958,22.055,0.7432,0.1514,10.958


==> metrics/arl_vtf/ganvfs.csv <==
0.3779,0.6757,0.3786,0.1442,0.2751,0.0934,0.0223,8.0122,13.8662,0.4462,0.3823,8.0122


==> metrics/arl_vtf/hifacegan.csv <==
0.6698,0.9147,0.1754,0.5929,0.7178,0.4122,0.2081,9.4839,19.6272,0.6937,0.1889,9.4839


==> metrics/arl_vtf/our.csv <==
0.6388,0.8785,0.216,0.466,0.6244,0.3086,0.0954,14.8153,19.5845,0.6736,0.1999,14.8153


==> metrics/arl_vtf/pix2pix.csv <==
0.3321,0.6851,0.3614,0.1096,0.2386,0.0345,0.001,6.671,13.0869,0.3859,0.4442,6.671


==> metrics/arl_vtf/sagan.csv <==
0.4206,0.7032,0.3411,0.1046,0.2112,0.0416,0.0081,10.0676,14.2795,0.4532,0.403,10.0676


==> metrics/arl_vtf/th.csv <==
0.4233,0.7511,0.3198,0.1107,0.2853,0.0924,0.0457,11.3524,5.5777,0.1019,0.5597,11.3524


==> metrics/thvis/axialgan.csv <==
0.6157,0.8708,0.2171,0.5815,0.7826,0.2343,0.0686,9.7376,22.8019,0.7458,0.1756,9.7376


==> metrics/thvis/ganvfs.csv <==
0.3292,0.724,0.3314,0.3098,0.6033,0.0343,0.0,6.8084,13.8355,0.4186,0.4116,6.8084


==> metrics/thvis/hifacegan.csv <==
0.6268,0.8697,0.2255,0.6848,0.837,0.3714,0.1714,6.8027,19.1654,0.6963,0.195,6.8027


==> metrics/thvis/our.csv <==
0.6483,0.9006,0.1771,0.6848,0.8587,0.3543,0.2229,12.1331,20.0846,0.7324,0.1621,12.1331


==> metrics/thvis/pix2pix.csv <==
0.2794,0.6413,0.3815,0.2088,0.456,0.0173,0.0,6.066,13.4587,0.353,0.4847,6.066


==> metrics/thvis/sagan.csv <==
0.3367,0.5688,0.4382,0.1304,0.3424,0.0,0.0,7.4436,14.1458,0.4183,0.4678,7.4436


==> metrics/thvis/th.csv <==
0.3635,0.7115,0.3486,0.3804,0.5652,0.0971,0.0343,7.8199,6.3516,0.1841,0.578,7.8199

